UnLimited TRAnsfers for Multi-Modal Route Planning: An Efficient Solution

We study a multimodal journey planning scenario consisting of a public transit network and a transfer graph which represents a secondary transportation mode (e.g., walking, cycling, e-scooter). The objective is to compute Pareto-optimal journeys with respect to arrival time and the number of used public transit trips. While various existing algorithms can efficiently compute optimal journeys in either a pure public transit network or a pure transfer graph, combining the two increases running times significantly. Existing approaches therefore typically only support limited walking between stops, either by imposing a maximum transfer distance or by requiring the transfer graph to be transitively closed. To overcome these shortcomings, we propose a novel preprocessing technique called ULTRA (UnLimited TRAnsfers): Given an unlimited transfer graph, which may represent any non-schedule-based transportation mode, ULTRA computes a small number of transfer shortcuts that are provably sufficient for computing a Pareto set of optimal journeys. These transfer shortcuts can be integrated into a variety of state-of-the-art public transit algorithms, establishing the ULTRA-Query algorithm family. Our extensive experimental evaluation shows that ULTRA improves these algorithms from limited to unlimited transfers without sacrificing query speed. This is true not just for walking, but also for faster transfer modes such as bicycle or car. Compared to the state of the art for multimodal journey planning, the fastest ULTRA-based algorithm achieves a speedup of an order of magnitude.

==> figures/coreDegreeWitnessLimit_event.dat <==
CoreDegree	Time0	Shortcuts0	Time1800	Shortcuts1800	Time3600	Shortcuts3600	Time7200	Shortcuts7200	Time14400	Shortcuts14400	Time172800	Shortcuts172800
8	735.360321	6938.043	765.872503	6936.387	810.050805	6936.281	896.879419	6936.148	979.325425	6936.136	1299.808451	6936.128
10	671.191929	6938.091	699.144149	6936.423	729.209105	6936.28	784.976356	6936.147	875.623951	6936.134	1154.61619	6936.126
12	650.78588	6937.989	675.485787	6936.398	703.772854	6936.257	753.242231	6936.123	837.013297	6936.11	1092.038946	6936.102
14	640.998871	6938.012	668.538434	6936.391	694.179513	6936.253	741.099455	6936.117	830.70379	6936.104	1073.805855	6936.096
16	642.806516	6938.154	670.685425	6936.395	693.775411	6936.253	740.466459	6936.12	819.375345	6936.104	1064.3621	6936.096
18	649.975591	6938.167	674.295609	6936.397	702.658002	6936.251	744.951055	6936.118	824.002048	6936.102	1063.621896	6936.094
20	657.998928	6938.096	683.561148	6936.418	707.592345	6936.272	752.249778	6936.138	830.008713	6936.122	1074.084966	6936.114


==> figures/coreDegreeWitnessLimit_stop.dat <==
CoreDegree	Time0	Shortcuts0	Time1800	Shortcuts1800	Time3600	Shortcuts3600	Time7200	Shortcuts7200	Time14400	Shortcuts14400	Time172800	Shortcuts172800
8	687.076241	170.715	718.554502	170.68	773.163948	170.679	823.189886	170.678	941.949443	170.676	1278.560503	170.676
10	626.556874	170.717	658.933703	170.683	690.203047	170.682	750.397037	170.681	857.997493	170.679	1126.883846	170.679
12	610.24004	170.708	636.421949	170.683	666.028864	170.681	716.513746	170.68	803.982474	170.678	1079.040197	170.678
14	605.351219	170.713	635.684562	170.683	661.040542	170.681	711.976644	170.68	793.145645	170.678	1056.090869	170.678
16	607.569689	170.715	634.119792	170.685	658.105212	170.683	707.382807	170.682	790.740821	170.68	1050.64103	170.68
18	613.912704	170.712	641.351819	170.686	668.903034	170.684	713.762253	170.683	802.760739	170.681	1048.562549	170.681
20	622.463268	170.714	650.550907	170.689	675.23755	170.687	722.302821	170.686	803.625297	170.684	1055.266164	170.684


==> figures/shortcutDistributionEventDepartureTime.dat <==
DepartureTime	Shortcuts	ShortcutsFiltered	Diff
0	121.523	87.216	34.307
1	34.488	19.532	14.956
2	1.160	0.420	0.740
3	0.255	0.081	0.174
4	48.905	38.150	10.755
5	240.979	200.721	40.258
6	687.650	586.548	101.102
7	823.483	702.419	121.064
8	748.113	633.719	114.394
9	667.970	567.001	100.969
10	654.177	558.774	95.403
11	680.382	585.713	94.669
12	690.438	593.437	97.001
13	693.717	598.989	94.728
14	658.216	570.485	87.731
15	688.264	600.838	87.426
16	798.434	701.971	96.463
17	819.352	723.408	95.944
18	757.064	667.522	89.542
19	614.473	537.599	76.874
20	438.680	379.409	59.271
21	325.961	278.285	47.676
22	235.731	200.520	35.211
23	181.573	151.330	30.243


==> figures/shortcutDistributionEventLength.dat <==
EdgeLength	Shortcuts	ShortcutsFiltered	Diff
0	2191.462	2073.718	117.744
1	1.746	1.564	0.182
2	15.16	13.376	1.784
3	2.744	0.95	1.794
4	51.415	49.027	2.388
5	274.543	256.762	17.781
6	434.343	401.445	32.898
7	771.981	695.619	76.362
8	731.305	664.788	66.517
9	592.722	513.354	79.368
10	401.749	327.795	73.954
11	445.961	352.597	93.364
12	268.112	161.187	106.925
13	174.854	64.011	110.843
14	144.354	28.799	115.555
15	208.821	2.682	206.139
16	217.256	0.066	217.19
17	9.484	0	9.484


==> figures/shortcutDistributionStop.dat <==
EdgeLength	Shortcuts	ShortcutsFiltered	Diff
0	6.455	6.012	0.443
1	0.014	0.014	0
2	0.083	0.083	0
3	0.035	0.03	0.005
4	0.584	0.575	0.009
5	1.73	1.693	0.037
6	2.491	2.439	0.052
7	4.532	4.443	0.089
8	8.68	8.322	0.358
9	11.63	10.708	0.922
10	12.421	10.893	1.528
11	16.827	13.942	2.885
12	15.368	11.404	3.964
13	15.494	9.244	6.25
14	26.527	14.644	11.883
15	20.908	1.255	19.653
16	24.761	0.044	24.717
17	2.173	0	2.173


==> figures/transferSpeedPreprocessingEvent.dat <==
Speed	TimeLimitedWithIsolated	ShortcutsLimitedWithIsolated	TimeLimitedWithoutIsolated	ShortcutsLimitedWithoutIsolated	TimeUnlimitedWithIsolated	ShortcutsUnlimitedWithIsolated	TimeUnlimitedWithoutIsolated	ShortcutsUnlimitedWithoutIsolated
1	450.229555	9.081762	438.306193	8.399218	441.148813	9.081156	436.948394	8.398756
2	500.300996	8.537277	491.861897	7.698581	488.958908	8.534593	488.992251	7.695634
3	566.327671	7.908535	551.855086	6.892769	548.351251	7.906161	546.821666	6.890787
4	628.667298	7.272185	604.279201	6.061122	607.140951	7.260162	600.257177	6.049481
5	655.040048	6.758035	641.944404	5.346868	659.449965	6.678494	658.974815	5.254724
6	705.962133	6.331978	677.827816	4.712641	711.860065	6.191396	711.82288	4.545943
7	740.248777	5.987091	723.670749	4.149095	757.56107	5.763877	752.512686	3.894975
8	751.390725	5.678909	740.2898	3.632982	785.281273	5.399468	784.158315	3.318923
9	769.67556	5.413501	759.923772	3.157057	814.205459	5.103424	809.037568	2.811533
10	784.897284	5.186398	776.406388	2.74516	834.153403	4.867476	828.925806	2.382797
11	811.629291	4.986806	784.856314	2.377076	849.648811	4.685329	845.769504	2.0162
12	803.380257	4.84275	804.179506	2.069817	858.214115	4.538643	854.088717	1.715396
13	818.229743	4.737129	802.201478	1.807587	871.555622	4.453682	862.930996	1.46421
14	811.584379	4.645559	805.535703	1.585569	875.628709	4.356056	867.208964	1.256475
15	823.817722	4.53863	812.535537	1.384622	877.440102	4.272466	870.930475	1.078146
16	830.983418	4.506751	816.250275	1.227933	884.868716	4.257735	876.403756	0.939455
17	824.447324	4.515031	819.097142	1.101733	888.794542	4.262158	874.333143	0.827808
18	832.860483	4.486052	819.253759	0.992877	889.01192	4.246915	878.284686	0.738337
19	837.114964	4.483975	819.439663	0.904158	883.244351	4.262502	876.479321	0.663526
20	827.093273	4.481838	818.206741	0.827516	887.966269	4.268978	879.44562	0.595888
30	783.575555	4.666104	766.95105	0.403024	823.007138	4.452184	817.177342	0.224884
40	697.110713	5.0072	694.739615	0.270052	734.87628	4.689194	731.979405	0.097451
50	659.512828	5.31012	648.240055	0.219201	707.318521	4.841075	699.802279	0.042927
60	652.229975	5.614831	636.43423	0.208983	692.13261	4.9382	684.456642	0.019845
70	648.616686	5.914947	624.768858	0.205172	686.689402	5.001434	678.640383	0.008624
80	634.998957	6.182517	619.499921	0.210191	681.082162	5.051365	674.870645	0.003988
90	626.077801	6.366365	622.816967	0.210936	682.840878	5.103625	675.363839	0.001708
100	617.951744	6.478653	609.582475	0.215661	683.968808	5.135759	676.851159	0.000916
110	615.540895	6.529596	606.74741	0.219469	684.696089	5.154051	678.600658	0.000506
120	617.934424	6.555845	606.02242	0.219222	686.155458	5.171256	678.622496	0.000308
130	612.56571	6.587502	606.429688	0.219556	684.694467	5.184564	679.500186	0.000062
140	638.301189	6.590872	630.013124	0.216957	695.014414	5.201777	681.361552	0



==> figures/transferSpeedPreprocessingStop.dat <==
Speed	TimeLimitedWithIsolated	ShortcutsLimitedWithIsolated	TimeLimitedWithoutIsolated	ShortcutsLimitedWithoutIsolated	TimeUnlimitedWithIsolated	ShortcutsUnlimitedWithIsolated	TimeUnlimitedWithoutIsolated	ShortcutsUnlimitedWithoutIsolated
1	400.810924	80.951	393.648074	64.999	387.486081	80.943	394.913873	64.995
2	451.057407	105.946	453.170679	76.36	437.855313	105.812	445.642008	76.246
3	517.822739	130.807	515.121319	85.474	500.017826	130.574	510.923483	85.267
4	579.014571	155.609	572.733335	92.018	562.713366	155.422	568.990054	91.789
5	612.343768	178.489	612.777401	96.78	618.189631	179.928	627.135208	96.75
6	663.938911	200.038	651.86735	99.768	672.488501	202.448	681.475756	99.222
7	708.851287	222.37	696.117427	101.903	720.458511	224.654	726.497933	100.48
8	713.807603	241.455	717.694401	104.103	751.842142	244.041	760.11371	101.352
9	743.324026	257.472	738.468724	104.06	784.628874	258.836	788.143849	99.528
10	753.047438	269.095	756.84988	102.528	802.665146	269.778	809.859399	97.1
11	785.368565	279.768	766.931158	100.706	820.868533	278.6	823.319934	93.579
12	774.503439	285.319	782.072241	97.755	834.618439	282.942	836.944253	89.343
13	792.894858	290.832	793.326361	94.154	841.520556	285.526	847.418401	84.174
14	786.846511	291.709	792.315909	89.161	849.295362	286.729	853.018661	78.668
15	802.445426	292.745	798.685852	84.435	855.245248	286.178	857.032393	72.851
16	808.058178	293.384	802.359379	79.071	858.308862	284.078	860.121577	66.948
17	807.581401	292.087	805.754678	74.565	861.034426	281.461	862.818559	61.67
18	809.179095	290.049	808.318598	69.229	873.555662	278.227	864.917949	56.953
19	811.507139	289.071	806.537432	65.257	864.42172	275.639	866.274067	52.343
20	805.126742	287.104	803.729739	61.169	866.147584	273.492	866.439689	48.27
30	763.836401	276.172	756.122637	31.159	804.506763	258.387	808.392625	18.723
40	679.273151	277.854	687.488546	18.642	715.913351	255.236	722.119672	7.095
50	642.285382	289.16	639.196338	14.563	687.267691	255.073	689.477258	2.995
60	634.481661	303.994	627.607079	13.874	675.762232	256.402	674.173953	1.311
70	633.385952	325.349	617.711672	14.505	670.41302	257.365	669.132639	0.615
80	620.179715	342.034	609.884332	15.168	664.334377	258.259	663.515086	0.256
90	610.318083	348.069	614.413031	15.001	666.117967	259.45	665.5622	0.135
100	605.009891	350.566	600.57078	15.029	668.394718	260.378	665.503673	0.061
110	601.634065	350.461	598.892723	14.999	666.914719	261.506	666.518668	0.038
120	605.895941	351.543	597.095039	15.021	668.275524	261.715	666.975087	0.024
130	598.207094	351.983	597.921776	14.945	668.640497	262.017	667.380939	0.006
140	625.544067	351.624	620.687096	14.98	672.08284	262.911	668.820608	0


==> figures/transferSpeedQueryTime.dat <==
TransferSpeed	DijkstraRAPTORRoutesTime	DijkstraRAPTORTransfersTime	DijkstraRAPTOROtherTime	DijkstraRAPTORTotalTime	ULTRARAPTORRoutesTime	ULTRARAPTORTransfersTime	ULTRARAPTOROtherTime	ULTRARAPTORTotalTime	ULTRATBTotalTime
1	14.3643203	27.3676163	1.2822834	43.0194786	12.1382222	2.9386022	0.4884089	15.5693972	6.9744931
5	12.2338577	21.7190172	1.1473273	35.1041865	10.3221557	2.8663321	0.4510185	13.6426442	4.3774549
10	9.9787922	18.7073089	1.0512498	29.7405032	8.3616318	2.4849157	0.3800717	11.2299521	3.3635281
15	8.6045811	15.3276196	1.016746	24.9516583	7.6102815	2.122139	0.4115631	10.1466352	2.8605747
20	10.4737392	14.3618677	0.9416574	25.7801158	5.8424314	1.8998178	0.3426495	8.0871586	2.6419658
50	7.4629034	9.847605	0.8780262	18.1904332	2.9186866	0.9086838	0.2343129	4.0629312	2.0120562
100	6.891513	7.7876362	0.8202318	15.5007693	2.4259657	0.6818145	0.1484806	3.2572235	1.8755025
140	6.8273866	8.2498632	0.8780444	15.9567081	1.9927299	0.6369901	0.1607798	2.7913567	1.7925717


==> figures/transferSpeedTravelTime.dat <==
TransferSpeed	BestTravelTime	NumberOfTrips	InitialTransferTime	IntermediateTransferTime	TotalTransferTime	DirectTransferTime
1	371.598825	4.3493	139.531171666667	11.33026	150.869025	7426.258745
2	305.332758333333	4.072	95.712595	6.98334833333333	102.702931666667	3713.024665
3	278.933951666667	3.8646	81.1335633333333	5.35403	86.4934766666667	2475.43364
4	263.328633333333	3.6932	74.3903733333333	5.00506666666667	79.4011433333333	1857.24876
5	253.630401666667	3.5647	70.4395466666667	6.23426	76.677895	1498.34047166667
6	246.28194	3.4469	68.96751	6.85968166666667	75.8309983333333	1258.74962166667
7	240.102686666667	3.3342	67.307085	7.34717666666667	74.65773	1084.59781833333
8	234.80865	3.2134	67.1883966666667	8.303315	75.4946516666667	952.602788333333
9	229.988496666667	3.1019	67.2325233333333	8.030345	75.266075	849.136195
10	225.366666666667	3.0059	66.7712283333333	7.81388166666667	74.5877583333333	765.891556666667
11	221.210275	2.9133	66.4583316666667	7.460955	73.9219033333333	697.448645
12	217.365738333333	2.8135	67.3252283333333	6.88373333333333	74.2112066666667	640.223851666667
13	214.018043333333	2.7295	67.9607633333333	6.55417166666667	74.516845	591.702923333333
14	210.636065	2.6406	68.5307566666667	6.61844666666667	75.15119	550.053041666667
15	207.370516666667	2.5682	68.564035	6.20636666666667	74.7720066666667	513.928168333333
16	204.328081666667	2.486	68.9355016666667	5.93656833333333	74.8734516666667	482.31829
17	201.381066666667	2.4217	69.08081	5.82649	74.9087583333333	454.451466666667
18	198.468805	2.3529	69.8568583333333	5.43758166666667	75.2956183333333	429.710785
19	195.725988333333	2.2897	70.32728	4.93280333333333	75.2609983333333	407.60775
20	193.103511666667	2.2284	70.3738533333333	5.12240333333333	75.4971633333333	387.79627
30	171.296898333333	1.7215	75.1659983333333	1.78707	76.9534616666667	263.878906666667
40	154.610653333333	1.3243	78.5953216666667	0.795433333333333	79.3909416666667	202.54484
50	141.11668	1.0041	82.3387583333333	0.435925	82.77483	166.16533
60	129.79606	0.7423	86.3335483333333	0.155828333333333	86.4894066666667	142.587033333333
70	120.182145	0.529	90.839705	0.277725	91.1174716666667	126.286386666667
80	111.82704	0.3522	94.993505	0.151528333333333	95.1450533333333	114.618871666667
90	104.848516666667	0.2265	96.2433916666667	0.019725	96.2631216666667	106.23648
100	99.557055	0.1384	94.93626	0.015273333333333	94.9515333333333	100.368538333333
110	95.7030233333333	0.0873	92.8014316666667	0.000163333333333	92.801595	96.26244
120	93.002265	0.0569	90.9661883333333	0.000326666666667	90.966515	93.4368033333333
130	91.4230933333333	0.0433	89.8019833333333	0.000326666666667	89.80231	91.80706
140	90.9157783333333	0.041	89.3805883333333	0.000326666666667	89.380915	91.2909266666667

